VINTERGATAN IV: Cosmic phases of star formation in Milky Way-like galaxies

The star formation history of a galaxy is modulated by a plethora of internal processes and environmental conditions. The details of how these evolve and couple together is not fully understood yet. In this work, we study the effects that galaxy mergers and morphological transformations have on setting different modes of star formation at galactic scales and across cosmic time. We monitor the global properties of VINTERGATAN, a 20 pc resolution cosmological zoom-in simulation of a Milky Way-type galaxy. Between redshifts 1 and 5, we find that major mergers trigger multiple starburst episodes, corresponding to a tenfold drop of the gas depletion time down to 100 Myr. Bursty star formation is enabled by the emergence of a galactic disc, when the rotational velocity of gas starts to dominate over its velocity dispersion. Coherent motions of gas then outweigh disordered ones, such that the galaxy responds to merger-induced forcings by redistributing large amounts of gas towards high densities. As a result, the overall star formation rate is enhanced with an associated decrease in the depletion time. Before redshift 5, mergers are expected to be even more frequent. However, a more turbulent interstellar medium, is incapable of reacting in such a collective manner so as to spark rapid star formation. Thus, a constant long depletion time of 1 Gyr is kept, along with a low, but gradually increasing star formation rate. After the last major merger at redshift 1, VINTERGATAN spends the next 8 Gyr evolving secularly. It has a settled and adiabatically growing disc, and a constant star formation rate with gas depletion times of 1-2 Gyr. Our results are compatible with the observed rapid transition between different modes of star formation when galaxies leave the main sequence.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
